Sound speed resonance of the stochastic gravitational wave background

We propose a novel mechanism to test time variation of the propagation speed of gravitational waves (GWs) in light of GWs astronomy. As the stochastic GWs experience the whole history of cosmic expansion, they encode potential observational evidence of such variation. We report that, one feature of a varying GWs speed is that the energy spectrum of GWs will present resonantly-enhanced peaks if the GWs speed oscillates in time at high-energy scales. Such oscillatory behaviour arises in a wide class of modified gravity theories. The amplitude of these peaks can be at reach by current and forthcoming GWs instruments, hence making the underlying theories falsifiable. This mechanism reveals that probing the variation of GWs speed can be a promising way to search for new physics beyond general relativity.

==> method.txt <==
\begin{center}
\textbf{Methods}
\end{center}

In the following, we provide further details supporting the analysis in the main text. We describe the conventional theories for primordial GWs. 

The primordial GWs generated during the inflation stage of cosmic expansion, as generically predicted by inflation models \cite{Grishchuk:1974ny}.
For a spatially flat FLRW universe, the metric with the transverse and traceless perturbation, i.e. GWs, is
\be \label{RW metric}
ds^2=a(\tau)^2[-d\tau^2+(\delta_{ij}+h_{ij})dx^idx^j]
\ee
where $h_{ij}$ is the tensor perturbation
and $\tau$ is the conformal time.
From the inflation to the accelerating expansion,
there are five stages, with each stage being described by
a power-law scale factor  $a(\tau) \propto \tau^d$
where $d$ is a constant \cite{Zhang:2005nw}.

The gravitational waves have two polarizations, as a  quantum  field, it can be canonical
normalized and then decomposed into the Fourier modes,
\begin{align} \label{h Fourier}
h_{ij}  ({\bf x},\tau)
= &\int\frac{d^3k}{(2\pi)^{3/2}}
    \sum_{A ={+,\times}}  \epsilon^A_{ij}({\bf k}) \times \nonumber \\
    & \left[ a^A_{\bf k}   h^A_k(\tau) e^{i\bf{k}\cdot\bf{x}}
    +a^{A\, \dagger}_{\bf k}h^{A\, *}_k(\tau)e^{-i\bf{k}\cdot\bf{x}}\right], 
\end{align}
where $k$ is the conformal wave number, ${\bf k}=k\hat{k}$.
The frequency  at  time $\tau$ is related to $k$
via $f(\tau) =  k/ 2\pi a(\tau)$.
By the normalization of $a(\tau)$ adopted in this Letter,
the present frequency of the accelerating stage is $f  \simeq  k\times 1.7\times10^{-19}   ~ {\rm Hz}$ .
$a^A_{\bf k}$ and $a^{A\, \dagger}_{\bf k}$  in (\ref{h Fourier}) are the annihilation and creation operators respectively
of a graviton with
wave vector $\bf k$ and polarization $A$,
satisfying  the   canonical commutation relation
\be \label{aadagger}
 \left[a^A_{\bf k},\,   a^{A' \, \dagger}_{\bf k'}\right]
    =  \delta_{A A'} \,  \delta^3({\bf k-k'}).
\ee
The two polarization modes $h^+_k$ and $h^{\times}_k$ are assumed to be independent and statistically equivalent, so that the superscript $+, \times$ can be dropped.

When taken as a Gaussian stochastic background,
Primordial GWs are similar to CMB  anisotropies, and the statistical methods
employed in CMB studies can be used
\cite{Jungman:1995bz, Oh:1998sr, Hinshaw:2003ex}.
The auto-correlation function of GW background
is defined by the following expected value
\ba\label{vevcorr}
\langle0|  h^{ij}(\textbf{x},\tau)h_{ij}(\textbf{x},\tau) |0\rangle
         =   \frac{1}{(2\pi)^3} \int d^3k \,  | h_k |^2    ,
\ea
where (\ref{aadagger})  have been used,
one reads off the   power spectrum
\be \label{spectrum}
\Delta^2_t(k,\tau)
=
 \frac{ k^{3}}{2\pi^2}|h_k(\tau)|^2 ,
\ee
which is dimensionless.
Conventionally,
a notation of spectrum $h(f,\tau_H )\equiv \sqrt {\Delta^2_t(k,\tau_H) }$ is also used \cite{ZhangWang2018}.


During the inflation stage,
in the long wavelength limit $k \ll 1$,
(\ref{spectrum})  becomes the  primordial   spectrum of primordial GWs, which is often written as \cite{Kosowsky:1995aa}
\be \label{initial}
\Delta^2_{t} (k)
= \Delta^2_{s}\, r (\frac{k}{k_{p}})^{ n_t +\frac{1}{2}\alpha_t \ln(\frac{k}{k_p})},
\ee
with the pivot scale $k_p=0.002$Mpc$^{-1}$ for Planck.
In our model there are relations $n_t=2\beta+4$ and $n_t=n_s-1$.
The observed value of the scalar spectral index $n_s=0.962 \sim 0.972$
gives $\beta  \simeq -2.019\sim -2.014$.
The scalar curvature spectrum
 $\Delta_{s}^{2} \simeq  2.10 \times 10^{-9}$
and the tensor-scalar ratio $r_{0.002}< 0.1$
\cite{Akrami:2018odb}.
In observations, we use the characteristic spectrum $h_c(f)$ to measure the energy of GWs as \cite{Maggiore:1999vm}
\be\label{eq:CharacteristicSpectrum}
h_c(f) \equiv  \frac{ h(k,\tau_H)}{  2\sqrt{f}}.
\ee

%\begin{center}
%\textbf{Competing interests}\\
%The authors declare no competing interests.
%\end{center}

\begin{center}
\textbf{Author contributions}\\
All authors  contributed equally to the work. 
\end{center}
%\newpage
